Grammar-Based Graph Compression

We present a new graph compressor that works by recursively detecting repeated substructures and representing them through grammar rules. We show that for a large number of graphs the compressor obtains smaller representations than other approaches. Specific queries such as reachability between two nodes or regular path queries can be evaluated in linear time (or quadratic times, respectively), over the grammar, thus allowing speed-ups proportional to the compression ratio.

==> figures/data/60sprogression.csv <==
Graph,VE,gRePairFP,gRePairNone,gRePairBFS,kTree
1960,1.060546875,0.6767578125,0.9921875,0.9853515625,0.7734375
1961,2.4140625,1.4931640625,2.2060546875,2.2158203125,1.7880859375
1962,3.4072265625,2.482421875,3.9462890625,4.02734375,3.3095703125
1963,6.763671875,3.5693359375,5.638671875,6.189453125,5.158203125
1964,9.55859375,4.857421875,5.638671875,8.1640625,7.380859375
1965,12.9306640625,6.3115234375,7.7578125,11.2490234375,10.087890625
1966,17.09765625,8.3466796875,10.3232421875,15.2939453125,13.4560546875
1967,22.328125,10.95703125,14.01171875,19.9248046875,17.837890625
1968,29.1865234375,13.7001953125,18.3525390625,25.7177734375,23.6552734375
1969,37.2861328125,17.5830078125,24.2626953125,32.884765625,30.7158203125
1970,46.80078125,21.353515625,31.361328125,41.1513671875,39.2529296875


==> figures/data/results_bpeEquiv.csv <==
Graph,x,y,Nodes,EqClasses
Chess,0.9779735683,10.7579154097,76272,74592
TTT,0.0015974441,0.1166134185,5634,9
EuAll,0.1089497538,5.06159102,265214,28895
NotreDame,0.363074826,7.1459842606,325729,118264
WikiTalk,0.2367397056,8.7520867645,2394385,566846
WikiVote,0.8158819396,9.2921717829,7115,5805
Astro,0.7853185596,11.6983239095,18772,14742
Cond,0.740716725,12.9931099414,23133,17135
GrQc,0.6474628005,8.6158730159,5242,3394
Enron,0.5564428213,10.5711006305,36692,20417
SpecEn,0.3878974868,11.0398504936,609014,236235
TypesRu,0.0001229878,0.012516268,642340,79
TypesEs,0.0004104283,0.0267583986,818657,336
TypesDeEn,0.0005414509,1.2418249619,618708,335
Identica,0.8919596454,8.5201630563,16355,14588
Jamendo,0.9037530611,6.7554132177,438975,396725


==> figures/data/results_expComp.csv <==
Copies,gRePair,kTree,VE,HN,LM
8,67,28,72,287,56
16,86,52,144,303,92
32,108,100,288,327,142
64,126,196,576,375,226
128,149,388,1152,463,436
256,168,772,2304,647,856
512,188,1540,4608,1003,1696
1024,208,3076,9216,1727,3376
2048,229,6148,18432,3167,6739
4096,248,12292,36864,6055,13542


==> figures/data/results_networks.csv <==
Graph,gRePair,gRePairDSR,LM,HN,kTree
Email-EuAll,6.4219785975,6.0051661132,17.0464212168,17.5459867395,21.1135854492
NotreDame,5.1877520649,4.5845248321,3.0177659448,4.252642716,4.7588953293
Wiki-Talk,10.4149264848,10.397100416,8.6946734085,11.6335722437,13.9122087223
Wiki-Vote,10.8180424153,11.0543644938,9.9281505271,13.6178765346,13.7294409243
CA-AstroPh,16.7657108239,10.2547051696,13.0834814216,10.0027261712,18.0011712439
CA-CondMat,17.4111781572,13.7517439124,16.6418453374,15.4701502118,21.4889373903
CA-GrQc,13.2005521049,9.0266390614,14.3417529331,13.3871635611,18.3351276743
Email-Enron,10.275959985,10.9012734522,9.2868341031,11.6096414642,11.1169062889


==> figures/data/results_nodeorder.csv <==
Graph,FP,FP0,BFS,Nat
CA-AstroPh,16.7657108239,16.8801898223,17.1621970921,16.8382471729
Email-Enron,10.275959985,10.558980803,12.0151443445,11.4757358661
Email-EuAll,6.4218452785,6.8302777083,10.6193384042,10.3365496554
NotreDame,5.1877520649,5.3121711216,5.958894795,5.4695812132
Jamendo,6.7871491309,8.9266627095,7.708009749,5.8202611323
Specific Properties en,12.703363407,13.1856290347,13.9968673911,13.5607028364

